Investigating peculiar prompt emission properties of the multi-Peaked GRB 250129A

We present a high-energy spectral analysis of GRB 250129A, which was triggered by the Swift-BAT. The burst exhibits a complex, multi-peaked temporal structure characterized by two distinct emission episodes, with the main peak occurring approximately 180 seconds after the BAT trigger. The time-integrated spectral analysis in the 15 - 150 keV energy range indicates that a broken power-law (BPL) model provides the best fit, signifying a non thermal origin of the prompt emission. A time resolved spectral analysis, performed using the Bayesian block technique, shows that the intervals around the main emission peak are well described by the BPL model, while the fits for low count intervals remain less constrained. An evident intensity tracking behavior is observed between the flux and the spectral peak energy (Ep). Furthermore, both the Amati relation and hardness - intensity correlation suggest that GRB~250129A occupies an intermediate regime, acting as a bridge between long and ultra long GRBs.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

